Classification of genus-two surfaces in $S^3$

We describe an algorithm to decide whether two genus-two surfaces embedded in the 3-sphere are isotopic or not. The algorithm employs well-known techniques in 3-manifolds topology, as well as a new algorithmic solution to a problem on free groups.

==> band-systems.tikz <==
\makeatletter

\def\bs@default@width{13pt}
\def\bs@default@height{\bs@default@width}
\def\bs@default@sep{6pt}
\def\bs@default@shrink{2.5pt}
\def\bs@default@name{default band system}

\tikzset{>/.tip={Latex[]}}

\tikzset{
default bs band/.style={colored bs band=black!70},
colored bs band/.style={/utils/exec={\colorlet{bs band@tmp}{#1}},draw=bs band@tmp,fill=bs band@tmp!15,pic actions/.append code=\tikzset{preaction={draw=white,line width=3pt}}},
bs single box/.style={bs colored single box=black!70},
bs colored single box/.style={rounded corners=1.5pt,/utils/exec={\colorlet{bs box@tmp}{#1}},draw=bs box@tmp,text=bs box@tmp!50!black,fill=white},
bs colored multibox/.style={rounded corners=1.5pt,/utils/exec={\colorlet{bs multibox@tmp}{#1}},draw=bs multibox@tmp,text=bs multibox@tmp!50!black,fill=bs multibox@tmp!20},
default bs mark/.style={theme color},
}

\tikzset{bs default name/.store in=\bs@default@name}

\pgfkeys{
/split range/.style n args={3}{
	/split range@tmp/.code args={##1-##2}{\edef#2{##1}\edef#3{##2}},
	/split range@tmp/.expanded=#1
}}

\tikzset{
sequence of points/.pic={\tikzset{evaluate={\seqofpoints@cnt=int(1);\seqofpoints@x=0;},sequence of points settings/.cd,default,#1}},
sequence of points settings/.is family,
sequence of points settings/.cd,
default/.style={
	name=\bs@default@name,
	width=\bs@default@width,
	sep=\bs@default@sep,
},
name/.estore in=\seqofpoints@name,
width/.estore in=\seqofpoints@width,
sep/.estore in=\seqofpoints@sep,
n/.estore in=\seqofpoints@n,
points/.code={
	\edef\seqofpoints@oldwidth{\seqofpoints@width}
	\edef\seqofpoints@oldsep{\seqofpoints@sep}
	\pgfkeysalso{#1}
	\ifnum\seqofpoints@cnt=1
		\coordinate (\seqofpoints@name-0-r) at (-\seqofpoints@oldsep,0);
	\fi
	\tikzmath{
	for \i in {1,...,\seqofpoints@n} {
		{\coordinate (\seqofpoints@name-\seqofpoints@cnt-l) at (\seqofpoints@x pt,0);};
		\seqofpoints@x=\seqofpoints@x+\seqofpoints@width;
		{\coordinate (\seqofpoints@name-\seqofpoints@cnt-r) at (\seqofpoints@x pt,0);};
		\seqofpoints@x=\seqofpoints@x+\seqofpoints@sep;
		{\expandafter\xdef\csname\seqofpoints@name len\endcsname{\seqofpoints@cnt}};
		\seqofpoints@cnt=int(\seqofpoints@cnt+1);
	};
	\seqofpoints@x=\seqofpoints@x-\seqofpoints@sep+\seqofpoints@oldsep;
	}
	\coordinate (\seqofpoints@name-\seqofpoints@cnt-l) at (\seqofpoints@x pt,0);
	\pgfkeysalso{width=\seqofpoints@oldwidth,sep=\seqofpoints@oldsep}
},
block/.style={points={sep=0pt,#1}},
space/.code={\tikzmath{\seqofpoints@x=\seqofpoints@x+#1;}},
space/.default=\seqofpoints@sep,
}
\tikzset{
pics/at every point/.style 2 args={code={
	\pgfqkeys{/tikz/at every point settings}{default,#1}
	\foreach \ateverypoint@r in \ateverypoint@range {
		\tikzset{at every point settings/process range/.expanded=\ateverypoint@r}
		\foreach \i in {\ateverypoint@from,...,\ateverypoint@to} {
			\coordinate (l) at (\ateverypoint@name-\i-l);
			\coordinate (r) at (\ateverypoint@name-\i-r);
			#2
		}
	}
}},
at every point settings/.is family,
at every point settings/.cd,
default/.style={name=\bs@default@name,range=1-end},
name/.store in=\ateverypoint@name,
range/.store in=\ateverypoint@range,
process range/.code args={#1-#2}{
	\def\ateverypoint@from{#1}
	\ifnum\pdfstrcmp{#2}{end}=0
	\def\ateverypoint@to{\csname\ateverypoint@name len\endcsname}\else
	\def\ateverypoint@to{#2}\fi},
}

\tikzset{
bs box/.pic={
	\pgfqkeys{/tikz/bs box settings}{default,#1}
	\coordinate (bl) at (\bsbox@name-\bsbox@l-l);
	\coordinate (tr) at ($(\bsbox@name-\bsbox@r-r)+(0,\bsbox@height)$);
	\node (bsbox@tmp node) [pic actions,inner sep=0pt,fit=(bl) (tr)]{};
	\node[pic actions,draw=none,fill=none,text height=height("1")] at (bsbox@tmp node) {\bsbox@label};
},
bs box settings/.is family,
bs box settings/.cd,
default/.style={name=\bs@default@name,label=,height=\bs@default@height},
name/.store in=\bsbox@name,
label/.store in=\bsbox@label,
l/.store in=\bsbox@l,
r/.store in=\bsbox@r,
i/.style={l=#1,r=#1},
height/.store in=\bsbox@height,
}

\tikzset{
bs multibox/.pic={
	\pgfqkeys{/tikz/bs multibox settings}{default,#1}
	\coordinate (bl) at (\bsmultibox@name-\bsmultibox@l-l);
	\coordinate (tr) at ($(\bsmultibox@name-\bsmultibox@r-r)+(0,\bsmultibox@height)$);
	\path[fill=white,draw=none] (bl) rectangle (tr);
	\foreach \i[evaluate=\i as \i using int(\i)] in {\bsmultibox@l,...,\bsmultibox@r} {
		\ifnum\i<\bsmultibox@r
		\draw[pgffillcolor,thick] (\bsmultibox@name-\i-r) -- +(0,\bsmultibox@height);
		\fi
	}
	\path[pic actions,fill=none] (bl) rectangle (tr);
	\node[inner sep=0pt,fit=(bl) (tr)] (bsmultibox@tmp) {};
	\node[pic actions,draw=none,fill=none,text height=height("1")] at (bsmultibox@tmp) {\bsmultibox@label};
},
bs multibox settings/.is family,
bs multibox settings/.cd,
default/.style={name=\bs@default@name,label=,height=\bs@default@height},
name/.store in=\bsmultibox@name,
label/.store in=\bsmultibox@label,
l/.store in=\bsmultibox@l,
r/.store in=\bsmultibox@r,
height/.store in=\bsmultibox@height,
}

\tikzset{
bs band/.pic={
	\pgfqkeys{/tikz/bs band settings}{default,#1}
},
bs band settings/.is family,
bs band settings/.cd,
default/.style={name=\bs@default@name,shrink=\bs@default@shrink},
name/.store in=\bsband@name,
pairs/.code={\foreach \bsband@p in {#1} {\tikzset{/split range={\bsband@p}{\bsband@l}{\bsband@r},bs band settings/draw one band={\bsband@l}{\bsband@l}{\bsband@r}{\bsband@r}}}},
wide/.code 2 args={\tikzset{/split range={#1}{\bsband@lb}{\bsband@le},/split range={#2}{\bsband@rb}{\bsband@re},bs band settings/draw one band={\bsband@lb}{\bsband@le}{\bsband@rb}{\bsband@re}}},
shrink/.store in=\bsband@shrink,
draw one band/.code n args={4}{
	\tikzmath{
	coordinate \a1,\a2,\b2,\b1;
	\a1=([xshift=\bsband@shrink]\bsband@name-#1-l);
	\a2=([xshift=-\bsband@shrink]\bsband@name-#2-r);
	\b2=([xshift=\bsband@shrink]\bsband@name-#3-l);
	\b1=([xshift=-\bsband@shrink]\bsband@name-#4-r);
	\r1=(\bx1-\ax1)/2;
	\r2=(\bx2-\ax2)/2;
	}
	\fill[pic actions] (\a1) arc(-180:0:\r1 pt) to[bend right] (\b2) arc(0:-180:\r2 pt) to[bend right] cycle;
},
}

\tikzset{
bs flag/.pic={
\draw[mytip/.tip={Turned Square[length=4pt 0,line width=0.75pt,round,fill=white]},mytip-mytip,line width=1.25pt] (0,-2pt) to (0,#1+2pt);
},
bs mark/.pic={
	\pgfqkeys{/tikz/bs mark settings}{default,#1}
	\foreach \bsmark@i[evaluate=\bsmark@i as \bsmark@j using int(\bsmark@i+1)] in \bsmark@after {\pic[pic actions] at ($(\bsmark@name-\bsmark@i-r)!.5!(\bsmark@name-\bsmark@j-l)$) {bs flag=\bsmark@height};}
},
bs mark settings/.is family,
bs mark settings/.cd,
default/.style={name=\bs@default@name,height=\bs@default@height},
name/.store in=\bsmark@name,
after/.estore in=\bsmark@after,
before/.style={/utils/exec={\xdef\bsmark@tmp{}\foreach \a[count=\i,evaluate=\a as \a using int(\a-1)] in {#1} {\xdef\bsmark@tmp{\bsmark@tmp\ifnum\i>1,\fi\a}}},after/.expanded={\bsmark@tmp}},
height/.store in=\bsmark@height,
}
\makeatother

==> knotted-surfaces.tikz <==
\tikzset{ks/.is family,pics/ks/.is family}

\makeatletter

\tikzset{ks/precision/.estore in=\ks@precision}
\tikzset{ks/segments/.style={evaluate={\ks@inv=1/(#1);},ks/precision=\ks@inv}}
\tikzset{ks/segments=6}


\ExplSyntaxOn
\NewDocumentCommand{\spathncomponents}{m}{\clist_count:n {#1}}
\ExplSyntaxOff

\newlength{\ks@double@hwidth}
\newif\ifks@double@closed
\newif\ifks@double@Hobby
\tikzset{
ks/double/.code={
	\pgfqkeys{/tikz/ks/double@settings}{defaults,#1}
	\xdef\ks@double@cnt{1}
        \tikzset{spath/replace lines=\ks@double@path}
	\path[decorate,decoration={show path construction,curveto code={
		\tikzmath{\ks@i=\ks@double@cnt;\ks@j=int(\ks@i+1);\t=\pgfdecoratedcompleteddistance/\pgfdecoratedpathlength;}
		\pgfmathsetlength{\ks@double@hwidth}{(\ks@double@widthf)/2}
		\xdef\ks@double@cnt{\ks@j}
		\tikzmath{
		coordinate \ks@v;
		\ks@v=(\tikzinputsegmentsupporta)-(\tikzinputsegmentfirst);
		\ks@a=int(atan2(\ks@vy,\ks@vx));
		\ks@v={\ks@double@hwidth/veclen(\ks@v)}*(\ks@v);
		\ks@v=(-\ks@vy,\ks@vx);
		\t=\t+\pgfdecoratedinputsegmentlength/\pgfdecoratedpathlength;
		}
		\expandafter\xdef\csname ks@double@angleout-\ks@j\endcsname{\ks@a}
		\coordinate (ks@double@point-one-\ks@i) at ($(\tikzinputsegmentfirst)+(\ks@v)$);
		\coordinate (ks@double@point-two-\ks@i) at ($(\tikzinputsegmentfirst)-(\ks@v)$);
		\pgfmathsetlength{\ks@double@hwidth}{(\ks@double@widthf)/2}
		\tikzmath{
		\ks@v=(\tikzinputsegmentsupportb)-(\tikzinputsegmentlast);
		\ks@a=int(atan2(\ks@vy,\ks@vx));
		\ks@v={\ks@double@hwidth/veclen(\ks@v)}*(\ks@v);
		\ks@v=(-\ks@vy,\ks@vx);
		}
		\expandafter\xdef\csname ks@double@anglein-\ks@j\endcsname{\ks@a}
		\coordinate (ks@double@point-one-\ks@j) at ($(\tikzinputsegmentlast)-(\ks@v)$);
		\coordinate (ks@double@point-two-\ks@j) at ($(\tikzinputsegmentlast)+(\ks@v)$);
	}}][spath/use=\ks@double@path];
	\tikzmath{\ks@cnt=int(\ks@double@cnt-1);}
	\ifks@double@Hobby
		\ifks@double@closed
			\path[spath/save=\ks@double@toone] ([closed]ks@double@point-one-1) \foreach \ks@i in {2,...,\ks@cnt} { .. (ks@double@point-one-\ks@i) };
			\path[spath/save=\ks@double@totwo] ([closed]ks@double@point-two-1) \foreach \ks@i in {2,...,\ks@cnt} { .. (ks@double@point-two-\ks@i) };
		\else
			\path[spath/save=\ks@double@toone] (ks@double@point-one-1) \foreach \ks@i in {2,...,\ks@double@cnt} { .. (ks@double@point-one-\ks@i) };
			\path[spath/save=\ks@double@totwo] (ks@double@point-two-1) \foreach \ks@i in {2,...,\ks@double@cnt} { .. (ks@double@point-two-\ks@i) };
		\fi
	\else
		\path[spath/save=\ks@double@toone] (ks@double@point-one-1) \foreach \ks@i in {2,...,\ks@double@cnt} { to[out=\csname ks@double@angleout-\ks@i\endcsname,in=\csname ks@double@anglein-\ks@i\endcsname] (ks@double@point-one-\ks@i) };
		\path[spath/save=\ks@double@totwo] (ks@double@point-two-1) \foreach \ks@i in {2,...,\ks@double@cnt} { to[out=\csname ks@double@angleout-\ks@i\endcsname,in=\csname ks@double@anglein-\ks@i\endcsname] (ks@double@point-two-\ks@i) };
	\fi
	\path[spath/save=\ks@double@to] [spath/use=\ks@double@toone,spath/use=\ks@double@totwo];
	\path[spath/save=\ks@double@tocontour] [spath/use=\ks@double@toone] -- (spath cs:{\ks@double@totwo} 1) [spath/use={\ks@double@totwo,weld,reverse}] -- cycle;
},
ks/double@settings/.is family,
ks/double@settings/.cd,
defaults/.style={
	closed=false,
	Hobby=false,
	to 1=ks@double@to1,
	to 2=ks@double@to2,
	to=ks@double@to,
	to contour=ks@double@tocontour,
},
path/.store in=\ks@double@path,
to 1/.store in=\ks@double@toone,
to 2/.store in=\ks@double@totwo,
to/.store in=\ks@double@to,
to contour/.store in=\ks@double@tocontour,
closed/.is if=ks@double@closed,
Hobby/.is if=ks@double@Hobby,
width/.store in=\ks@double@widthf
}

\newif\ifks@extractcomponents@draft
\newif\ifks@extractcomponents@selfsplit
\tikzset{
ks/extract components/.code={	
	\xdef\ks@extractcomponents@cnt{0}
	\pgfqkeys{/tikz/ks/extract components@settings}{defaults,#1,@toornot before}
	\ifks@extractcomponents@draft
		\draw[thin,black][spath/use=ks@extract components@path];
		\contourlength{1pt}
		\foreach[count=\ks@i] \ks@c in \ks@extractcomponents@components {
			\node[scale=\ks@extractcomponents@draftscale,circle,inner sep=0pt,fill=white,fill opacity=.5,text opacity=1] at (spath cs:{\ks@c} .5) {\contour{white}{\ks@i}};
		}
	\fi
},
ks/extract components@settings/.is family,
ks/extract components@settings/.cd,
defaults/.style={
	split with self=true,
	split with=,
	draft mode=false,
	draft mode scale=1,
},
path/.store in=\ks@extractcomponents@path,
split with self/.is if=ks@extractcomponents@selfsplit,
split with/.store in=\ks@extractcomponents@splitwith,
draft mode/.is if=ks@extractcomponents@draft,
draft mode scale/.store in=\ks@extractcomponents@draftscale,
@toornot before/.code={
	\ifthenelse{\ks@extractcomponents@cnt=0}{
		\tikzset{spath/clone={ks@extract components@path}{\ks@extractcomponents@path}}
		\ifks@extractcomponents@selfsplit
			\tikzset{spath/split at self intersections=ks@extract components@path}
		\fi
		 \foreach \ks@p in \ks@extractcomponents@splitwith {\tikzset{spath/split globally at intersections with={ks@extract components@path}{\ks@p}}}
		\tikzset{spath/get components of={ks@extract components@path}{\ks@extractcomponents@components}}
	}{}
	\tikzmath{\ks@cnt=int(\ks@extractcomponents@cnt+1);}
	\xdef\ks@extractcomponents@cnt{\ks@cnt}
},
@toornot after/.code={
	\tikzset{spath/spot weld=#1}
	\ifks@extractcomponents@draft
	\tikzmath{\ks@col={"","red","blue","green","yellow","orange","teal"}[\ks@extractcomponents@cnt];}
	\draw[very thick,\ks@col] [spath/use=#1];
	\fi
},
to/.code 2 args={
	\pgfkeysalso{@toornot before}
	\path[spath/save=#1] \foreach \ks@i in {#2} { [spath/use=\getComponentOf{\ks@extractcomponents@components}{\ks@i}] };
	\pgfkeysalso{@toornot after=#1}
},
not/.code 2 args={
	\pgfkeysalso{@toornot before}
	\path[spath/save=#1][spath/use=ks@extract components@path];
	\tikzset{spath/remove components={#1}{#2}}
	\pgfkeysalso{@toornot after=#1}
}
}

\newlength\ks@pathalong@wf
\newlength\ks@pathalong@wt
\newlength\ks@pathalong@r
\newif\ifks@pathalong@flip
\tikzset{
ks/path along/.code={
	\pgfqkeys{/tikz/ks/path along@settings}{defaults,#1}
	\xdef\ks@pathalong@cnt{1}
	\edef\ks@pathalong@fl{\ifks@pathalong@flip -1\else 1\fi}
	\tikzmath{
		function maptocurve(\px,\py,\vx,\vy) {
			coordinate \p,\v;
			\p=(\px pt,\py pt);
			\v=(\vx pt,\vy pt)-(\p);
			\t=atan2(\px,\py)/360;
			\rh=veclen(\px,\py);
			\eps=0.001;
			{\path[decorate,decoration={markings,mark=at position \t with {\coordinate (ks@p0); \coordinate (ks@tangent) at (1pt,0); \coordinate (ks@normal) at (0,1pt);},mark=at position {\t+\eps} with {\coordinate (ks@p0'); \coordinate (ks@normal') at (0,1pt);}}][spath/use=\ks@pathalong@along];};
			coordinate \imgp,\dgamma,\normal,\dnormal;
			\dgamma=(ks@p0')-(ks@p0);
			\normal=(ks@normal)-(ks@p0);
			\dnormal=(ks@normal')-(ks@p0')-(\normal);
			\l=1/\eps;
			\dgamma=\l*(\dgamma);
			\dnormal=\l*(\dnormal);
			\l=\ks@pathalong@fl*(\rh-\ks@pathalong@r)/\ks@pathalong@wf*\ks@pathalong@wt;
			\imgp=(ks@p0)+\l pt*(\normal);
			{\coordinate (ks@p) at (\imgp);};
			coordinate \imgv;
			\drh=(\px*\vx+\py*\vy)/\rh;
			\dt=(\py*\vx-\px*\vy)/2/pi/\rh/\rh;
			\l=\ks@pathalong@fl*\ks@pathalong@wt/\ks@pathalong@wf*\drh;
			\imgv=(\imgp)+\dt pt*(\dgamma)+\l pt*(\normal);
			\l=\ks@pathalong@fl*\dt*\ks@pathalong@wt/\ks@pathalong@wf*(\rh-\ks@pathalong@r);
			\imgv=(\imgv)+\l pt*(\dnormal);
			{\coordinate (ks@v) at (\imgv);};
		};
	}
	\tikzset{spath/replace lines=\ks@pathalong@path,spath/remove empty components=\ks@pathalong@path}
	\path[decorate,decoration={show path construction,curveto code={
		\tikzmath{\ks@i=\ks@pathalong@cnt;\ks@j=int(\ks@i+1);}
		\xdef\ks@pathalong@cnt{\ks@j}
		\tikzmath{coordinate \p,\v;\p=(\tikzinputsegmentfirst);\v=(\tikzinputsegmentsupporta);maptocurve(\px,\py,\vx,\vy);}
		\coordinate (ks@pathalong@point-\ks@i) at (ks@p);
		\coordinate (ks@pathalong@supporta-\ks@j) at (ks@v);
		\tikzmath{coordinate \p,\v;\p=(\tikzinputsegmentlast);\v=(\tikzinputsegmentsupportb);maptocurve(\px,\py,\vx,\vy);}
		\coordinate (ks@pathalong@point-\ks@j) at (ks@p);
		\coordinate (ks@pathalong@supportb-\ks@j) at (ks@v);
		%\draw (ks@pathalong@point-\ks@i) .. controls (ks@pathalong@supporta-\ks@j) and (ks@pathalong@supportb-\ks@j) .. (ks@pathalong@point-\ks@j);
	}}] [spath/use=\ks@pathalong@path];
	\path[spath/save=\ks@pathalong@to] (ks@pathalong@point-1) \foreach \ks@i in {2,...,\ks@pathalong@cnt} { .. controls (ks@pathalong@supporta-\ks@i) and (ks@pathalong@supportb-\ks@i) .. (ks@pathalong@point-\ks@i) };
},
ks/path along@settings/.is family,
ks/path along@settings/.cd,
defaults/.style={
	to=ks@pathalong@to,
	radius from=1cm,
	width from=1cm,
	flip=false,
},
path/.store in=\ks@pathalong@path,
to/.store in=\ks@pathalong@to,
along/.store in=\ks@pathalong@along,
radius from/.code={\pgfmathsetlength\ks@pathalong@r{#1}},
width from/.code={\pgfmathsetlength\ks@pathalong@wf{#1}},
width to/.code={\pgfmathsetlength\ks@pathalong@wt{#1}},
flip/.is if=ks@pathalong@flip,
}

\tikzset{
ks/subdivide/.code={
	\pgfqkeys{/tikz/ks/subdivide@settings}{defaults,#1}
	\xdef\ks@subdivide@newpath{}
	\xdef\ks@subdivide@cnt{1}
	\tikzset{ks/@lineto code/.code={
		\tikzmath{\ks@i=\ks@subdivide@cnt;\ks@j=int(\ks@i+\ks@subdivide@n);}
		\foreach[evaluate=\ks@n as \ks@k using (\ks@n-\ks@i)/\ks@subdivide@n] \ks@n in {\ks@i,...,\ks@j} {
			\coordinate (ks@subdivide@point-\ks@n) at ($(\tikzinputsegmentfirst)!\ks@k!(\tikzinputsegmentlast)$);
		\ifthenelse{\ks@n=\ks@i}{\xdef\ks@subdivide@newpath{\ks@subdivide@newpath (ks@subdivide@point-\ks@n)}}{\xdef\ks@subdivide@newpath{\ks@subdivide@newpath -- (ks@subdivide@point-\ks@n)}}
		}
		\xdef\ks@subdivide@cnt{\ks@j}
	}}
	\path[decorate,decoration={show path construction,lineto code={\tikzset{ks/@lineto code}},closepath code={\tikzset{ks/@lineto code}},curveto code={
		\tikzmath{\ks@i=\ks@subdivide@cnt;\ks@j=int(\ks@i+\ks@subdivide@n);\ks@jj=int(\ks@j-1);}
		\coordinate (ks@a) at (\tikzinputsegmentfirst);
		\coordinate (ks@b) at (\tikzinputsegmentsupporta);
		\coordinate (ks@c) at (\tikzinputsegmentsupportb);
		\coordinate (ks@d) at (\tikzinputsegmentlast);
		\foreach[evaluate=\ks@n as \ks@t using 1/(\ks@j-\ks@n),evaluate=\ks@n as \ks@nn using int(\ks@n+1)] \ks@n in {\ks@i,...,\ks@jj} {
			\coordinate (ks@e) at ($(ks@a)!\ks@t!(ks@b)$);
			\coordinate (ks@f) at ($(ks@b)!\ks@t!(ks@c)$);
			\coordinate (ks@g) at ($(ks@c)!\ks@t!(ks@d)$);
			\coordinate (ks@h) at ($(ks@e)!\ks@t!(ks@f)$);
			\coordinate (ks@i) at ($(ks@f)!\ks@t!(ks@g)$);
			\coordinate (ks@j) at ($(ks@h)!\ks@t!(ks@i)$);
			\coordinate (ks@subdivide@point-\ks@n) at (ks@a);
			\coordinate (ks@subdivide@point-\ks@nn) at (ks@j);
			\coordinate (ks@subdivide@supporta-\ks@n) at (ks@e);
			\coordinate (ks@subdivide@supportb-\ks@n) at (ks@h);
			\coordinate (ks@a) at (ks@j);
			\coordinate (ks@b) at (ks@i);
			\coordinate (ks@c) at (ks@g);
			\xdef\ks@subdivide@newpath{\ks@subdivide@newpath (ks@subdivide@point-\ks@n) .. controls (ks@subdivide@supporta-\ks@n) and (ks@subdivide@supportb-\ks@n) .. (ks@subdivide@point-\ks@nn)}
		}
		\xdef\ks@subdivide@cnt{\ks@j}
	}}][spath/use=\ks@subdivide@path];
	\path[spath/save=\ks@subdivide@to] \ks@subdivide@newpath;
	\tikzset{spath/spot weld=\ks@subdivide@to}
},
ks/subdivide@settings/.is family,
ks/subdivide@settings/.cd,
defaults/.style={
	n=1,
},
path/.store in=\ks@subdivide@path,
to/.store in=\ks@subdivide@to,
n/.store in=\ks@subdivide@n,
}

\newlength\ks@tubeend@hwidth
\newif\ifks@tubeend@tubeabove
\tikzset{
pics/ks/tube end/.style 2 args={code={
	\pgfqkeys{/tikz/ks/tube end@settings}{defaults,#2}
	\pgfmathsetlength\ks@tubeend@hwidth{(#1)/2}
	\coordinate (ks@a) at (-2\ks@tubeend@hwidth,2\ks@tubeend@hwidth);
	\coordinate (ks@b) at (-2\ks@tubeend@hwidth,-2\ks@tubeend@hwidth);
	\coordinate (ks@c) at (0,\ks@tubeend@hwidth);
	\coordinate (ks@d) at (0,-\ks@tubeend@hwidth);
	\path[ks/tube end@settings/tube] ([xshift=.5pt]ks@c) --(ks@c) to[out=180,in=0] (ks@a) to[bend left=90,looseness=.75] (ks@b) to[out=0,in=180] (ks@d) -- +(.5pt,0) -- cycle;
	\path[ks/tube end@settings/disc] (ks@a) to[bend left=90,looseness=.75] (ks@b) to[bend left=90,looseness=.75] (ks@a);
	\ifks@tubeend@tubeabove\else
		\draw[pic actions,line cap=round] (ks@c) to[out=180,in=0] (ks@a) (ks@b) to[out=0,in=180] (ks@d);
	\fi
	\draw[pic actions,ks/tube end@settings/arcs,ks/tube end@settings/arc 1] (ks@a) to[bend left=90,looseness=.75] (ks@b);
	\draw[pic actions,ks/tube end@settings/arcs,ks/tube end@settings/arc 2] (ks@a) to[bend right=90,looseness=.75] (ks@b);
	\ifks@tubeend@tubeabove
		\draw[pic actions,line cap=round] (ks@c) to[out=180,in=0] (ks@a) (ks@b) to[out=0,in=180] (ks@d);
	\fi

}},
ks/tube end@settings/.is family,
ks/tube end@settings/.cd,
defaults/.style={
	arc 1/.style=,
	arc 2/.style=,
	arcs/.style=,
	disc/.style=,
	tube/.style=,
	tube above=false,
},
tube above/.is if=ks@tubeend@tubeabove
}

\newlength\ks@disc@hwidth
\tikzset{
pics/ks/disc/.style 2 args={code={
	\pgfmathsetlength\ks@disc@hwidth{(#1)/2}
	\pgfqkeys{/tikz/ks/disc@settings}{defaults,#2}
	\coordinate (ks@a) at (0,-\ks@disc@hwidth);
	\coordinate (ks@b) at (0,\ks@disc@hwidth);
	\path[ks/disc@settings/disc] (ks@a) to[bend left=90,looseness=.75] (ks@b) to[bend left=90,looseness=.75] (ks@a);
	\draw[pic actions,ks/disc@settings/arc] (ks@a) to[bend left=90,looseness=.75] (ks@b);
	\draw[pic actions,line cap=round] (ks@a) to[bend right=90,looseness=.75] (ks@b);
}},
ks/disc@settings/.is family,
ks/disc@settings/.cd,
defaults/.style={
	arc/.style=,
	disc/.style=,
},
}

\makeatother

==> torus.tikz <==
\tikzset{torus/.is family}

\makeatletter

\ExplSyntaxOn
\tikzset{
spath/if~ empty/.code~ n~ args={3}{
    \tl_if_empty:cTF {\__tikzspath_path_name:n {#1}}{#2}{#3}
}}
\ExplSyntaxOff

\tikzset{apply@style/.code={\tikzset{#1}}}
\tikzset{torus/default name/.store in=\torus@defaultname}

\tikzset{torus/.cd,
setup/.style={
torus/default name=torus@default@name,
/utils/exec={\tdplotsetmaincoords{#1}{0}\edef\torus@theta{#1}},
declare function={
torusx(\u,\v,\R,\r)=cos(360*\u)*(\R+\r*cos(360*\v)); 
torusy(\u,\v,\R,\r)=(\R+\r*cos(360*\v))*sin(360*\u);
torusz(\u,\v,\R,\r)=\r*sin(360*\v);
vcrit1(\u)=atan(tan(\torus@theta)*sin(360*\u))/360;% first critical v value
vcrit2(\u)=.5+vcrit1(\u);% second critical v value
thetacritA(\R,\r)=atan(sqrt(\R/\r-1));
thetacritB(\R,\r)=acos(\r/\R);
ucritA(\R,\r)=.5+atan(sqrt(-1+pow(sin(\torus@theta),2)/(1-pow(\r*cos(\torus@theta)/\R,2/3))))/360);
ucritB(\R,\r)=1.5-ucritA(\R,\r);
umaxA(\R,\r)=asin(sqrt(abs(-pow(cot(\torus@theta),2)+4*pow(\r,2)/(pow((sin(2*\torus@theta)*\R),2)))))/360;
umaxB(\R,\r)=.5-umaxA(\R,\r);},
}
}

\tikzset{torus/.cd,
new/.code={
	\pgfqkeys{/tikz/torus/new@settings}{defaults,#1}
	\path \torus@new@at coordinate (torus@\torus@new@name @center);
	\expandafter\xdef\csname torus@@\torus@new@name @@r\endcsname{\torus@new@r}
	\expandafter\xdef\csname torus@@\torus@new@name @@R\endcsname{\torus@new@R}
},
new@settings/.is family,
new@settings/.cd,
defaults/.style={
	name=\torus@defaultname,
	at={(0,0)}
},
name/.store in=\torus@new@name,
at/.store in=\torus@new@at,
r/.store in=\torus@new@r,
R/.store in=\torus@new@R
}

\tikzset{torus/.cd,
contour/.style={
    evaluate={
        \torus@r=\csname torus@@#1@@r\endcsname;
        \torus@R=\csname torus@@#1@@R\endcsname;
    },
    insert path={
    [tdplot_main_coords]
    plot[variable=\t@x,domain=0.01:1,smooth cycle,samples=71,shift={(torus@#1@center)}] (
        {torusx(\t@x,vcrit1(\t@x),\torus@R,\torus@r)},
        {torusy(\t@x,vcrit1(\t@x),\torus@R,\torus@r)},
        {torusz(\t@x,vcrit1(\t@x),\torus@R,\torus@r)}) 
    plot[variable=\t@x,domain={umaxA(\torus@R,\torus@r)}:{umaxB(\torus@R,\torus@r)},smooth,samples=21,shift={(torus@#1@center)}] (
        {torusx(\t@x,vcrit2(\t@x),\torus@R,\torus@r)},
        {torusy(\t@x,vcrit2(\t@x),\torus@R,\torus@r)},
        {torusz(\t@x,vcrit2(\t@x),\torus@R,\torus@r)})    --
    plot[variable=\t@x,domain={.5+umaxA(\torus@R,\torus@r)}:{.5+umaxB(\torus@R,\torus@r)},smooth,samples=21,shift={(torus@#1@center)}] (
        {torusx(\t@x,vcrit2(\t@x),\torus@R,\torus@r)},
        {torusy(\t@x,vcrit2(\t@x),\torus@R,\torus@r)},
        {torusz(\t@x,vcrit2(\t@x),\torus@R,\torus@r)})  -- cycle
    [tdplot_screen_coords]
    }
}}

\tikzset{torus/.cd,
get right boundary crit/.code n args={2}{
    \tikzmath{
        \t@low=0;
        \t@up=1/4;
        for \t@i in {1,...,10} {
            \t@mid=(\t@low+\t@up)/2;
            \t@cmid=cos(360*\t@mid);
            if \t@cmid*(1+\csname torus@@#1@@r\endcsname/(\csname torus@@#1@@R\endcsname*sqrt(1+tan(\torus@theta)^2*(1-\t@cmid^2))))>1 then {
                \t@low=\t@mid;
            } else {
                \t@up=\t@mid;
            };
        };
    }
    \edef#2{\t@mid}
}
}

\newif\iftorus@outline@cutleft
\newif\iftorus@outline@cutright
\tikzset{torus/.cd,
outline/.style={
    /utils/exec={
        \pgfqkeys{/tikz/torus/outline@settings}{defaults,#1}
        \def\torus@outline@f##1{
            plot[variable=\t@x,##1,shift={(\torus@center)}] (
                {torusx(\t@x,vcrit1(\t@x),\torus@R,\torus@r)},
                {torusy(\t@x,vcrit1(\t@x),\torus@R,\torus@r)},
                {torusz(\t@x,vcrit1(\t@x),\torus@R,\torus@r)})
        }
    },
    evaluate={
        \t@low=0;
        \t@up=1/4;
        for \t@i in {1,...,10} {
            \t@mid=(\t@low+\t@up)/2;
            \t@cmid=cos(360*\t@mid);
            if \t@cmid*(1+\torus@r/(\torus@R*sqrt(1+tan(\torus@theta)^2*(1-\t@cmid^2))))>1 then {
                \t@low=\t@mid;
            } else {
                \t@up=\t@mid;
            };
        };
    },
    insert path={
    [tdplot_main_coords]
    \iftorus@outline@cutleft
        \iftorus@outline@cutright
            \torus@outline@f{domain={\t@mid}:{.5-\t@mid},smooth,samples=31} \torus@outline@f{domain={.5+\t@mid}:{1-\t@mid},smooth,samples=31}
        \else
            \torus@outline@f{domain={\t@mid-.5}:{.5-\t@mid},smooth,samples=71}
        \fi
    \else
        \iftorus@outline@cutright
            \torus@outline@f{domain={\t@mid}:{1-\t@mid},smooth,samples=71}
        \else
            \torus@outline@f{domain=0.01:1,smooth cycle,samples=71}
        \fi
    \fi
    plot[variable=\t@x,domain={umaxA(\torus@R,\torus@r)}:{umaxB(\torus@R,\torus@r)},smooth,samples=21,shift={(\torus@center)}] (
        {torusx(\t@x,vcrit2(\t@x),\torus@R,\torus@r)},
        {torusy(\t@x,vcrit2(\t@x),\torus@R,\torus@r)},
        {torusz(\t@x,vcrit2(\t@x),\torus@R,\torus@r)})
    plot[variable=\t@x,domain={ucritA(\torus@R,\torus@r)}:{ucritB(\torus@R,\torus@r)},smooth,samples=21,shift={(\torus@center)}] (
        {torusx(\t@x,vcrit2(\t@x),\torus@R,\torus@r)},
        {torusy(\t@x,vcrit2(\t@x),\torus@R,\torus@r)},
        {torusz(\t@x,vcrit2(\t@x),\torus@R,\torus@r)})
    [tdplot_screen_coords]
    }
},
outline@settings/.is family,
outline@settings/.cd,
defaults/.style={
    torus=\torus@defaultname,
    cut left=false,
    cut right=false,
},
torus/.code={
    \edef\torus@center{torus@#1@center}
    \edef\torus@r{\csname torus@@#1@@r\endcsname}
    \edef\torus@R{\csname torus@@#1@@R\endcsname}
},
cut left/.is if=torus@outline@cutleft,
cut right/.is if=torus@outline@cutright,
}

\tikzset{torus/.cd,
point/.code 2 args={
    \pgfqkeys{/tikz/torus/point@settings}{defaults,#2}
    \path let \p{t@}=#1, \n{x}={\x{t@}/1cm},\n{y}={\y{t@}/1cm} in [tdplot_main_coords] ($(\torus@point@center)+({torusx(\n{x},\n{y},\torus@point@R,\torus@point@r)},{torusy(\n{x},\n{y},\torus@point@R,\torus@point@r)},{torusz(\n{x},\n{y},\torus@point@R,\torus@point@r)})$) coordinate (\torus@point@to);
},
point@settings/.is family,
point@settings/.cd,
defaults/.style={
	torus=\torus@defaultname,
	to=torus@point@to
},
torus/.code={
	\edef\torus@point@center{torus@#1@center}
	\edef\torus@point@r{\csname torus@@#1@@r\endcsname}
	\edef\torus@point@R{\csname torus@@#1@@R\endcsname}
},
to/.store in=\torus@point@to
}


\newif\iftorus@path@closed
\tikzset{torus/.cd,
path/.code 2 args={
    \pgfqkeys{/tikz/torus/path@settings}{defaults,#2}
    \tikzset{spath/remove empty components=#1,spath/get components of={#1}{\torus@components}}
        \tikzset{spath/if empty={#1}{\typeout{soft path #1 is empty}}{
            \foreach \t@c in \torus@components {
                \xdef\torus@path@coordinates{}
                \edef\t@ii{\iftorus@path@closed 1\else 0\fi}
                \foreach[evaluate=\t@i as \t@i using int(\t@i),evaluate=\t@i as \t@t using \t@i/\torus@path@samples] \t@i in {\t@ii,...,\torus@path@samples} {
                    \tikzmath{
                    coordinate \t@p;
                    \t@p=(spath cs:{\t@c} \t@t);
                    \t@x=torusx(\t@px/1cm,\t@py/1cm,\torus@path@R,\torus@path@r);
                    \t@y=torusy(\t@px/1cm,\t@py/1cm,\torus@path@R,\torus@path@r);
                    \t@z=torusz(\t@px/1cm,\t@py/1cm,\torus@path@R,\torus@path@r);
                    }
                    \xdef\torus@path@coordinates{\torus@path@coordinates (\t@x,\t@y,\t@z)}
                }
                \path[spath/save global=\t@c,tdplot_main_coords,shift={(\torus@path@center)}] plot[\iftorus@path@closed smooth cycle\else smooth\fi] coordinates \torus@path@coordinates;
            }
            \path[spath/save global=\torus@path@to] foreach \t@c in \torus@components { [spath/use=\t@c] };
        }}
},
path@settings/.is family,
path@settings/.cd,
defaults/.style={
	torus=\torus@defaultname,
	to=torus@path@to,
	closed=false,
	samples=20
},
torus/.code={
	\edef\torus@path@center{torus@#1@center}
	\edef\torus@path@r{\csname torus@@#1@@r\endcsname}
	\edef\torus@path@R{\csname torus@@#1@@R\endcsname}
},
to/.store in=\torus@path@to,
closed/.is if=torus@path@closed,
samples/.store in=\torus@path@samples
}

\tikzset{torus/.cd,
% right boundary point={torus}{angle}
right boundary point/.style n args={2}{
    evaluate={
        \t@r=\csname torus@@#1@@r\endcsname;
        \t@R=\csname torus@@#1@@R\endcsname;
        \t@gamma=\t@r/\t@R;
        \t@phi=(#2);
        \t@phi=\t@phi-360*floor(\t@phi/360);
        \t@cosv=(sqrt(sin(\t@phi)^4+\t@gamma^2*cos(\t@phi)^2)-sin(\t@phi)^2)/\t@gamma;
        \t@cosu=1/(1+\t@gamma*\t@cosv);
        \t@u=and(90<\t@phi,\t@phi<270)?-acos(\t@cosu):acos(\t@cosu);
        \t@v=\t@phi<180?acos(\t@cosv):-acos(\t@cosv);
    },
    insert path={(\t@u/360,\t@v/360)}
},
left boundary point/.style n args={2}{
    evaluate={
        \t@r=\csname torus@@#1@@r\endcsname;
        \t@R=\csname torus@@#1@@R\endcsname;
        \t@gamma=\t@r/\t@R;
        \t@phi=(#2);
        \t@phi=\t@phi-360*floor(\t@phi/360);
        \t@cosv=(sqrt(sin(\t@phi)^4+\t@gamma^2*cos(\t@phi)^2)-sin(\t@phi)^2)/\t@gamma;
        \t@cosu=-1/(1+\t@gamma*\t@cosv);
        \t@u=and(90<\t@phi,\t@phi<270)?(360-acos(\t@cosu)):+acos(\t@cosu);
        \t@v=\t@phi<180?acos(\t@cosv):-acos(\t@cosv);
    },
    insert path={(\t@u/360,\t@v/360)}
},
}

\tikzset{torus/.cd,
set canvas box/.code n args={5}{
    \xdef\torus@canvas@coordinatesAp{}
    \xdef\torus@canvas@coordinatesAm{}
    \xdef\torus@canvas@coordinatesBp{}
    \xdef\torus@canvas@coordinatesBm{}
    \tikzmath{
    \t@r=\csname torus@@#1@@r\endcsname;
    \t@R=\csname torus@@#1@@R\endcsname;
    }
    \foreach[evaluate=\t@i as \t@u using {ucritA(\t@R,\t@r)+(0.5+umaxA(\t@R,\t@r)-ucritA(\t@R,\t@r))*\t@i/10}] \t@i in {0,...,10} {
        \pgfkeys{/pgf/fpu=true,pgf/fpu/output format=float}
        \tikzmath{
        \x0=torusx(\t@u,vcrit2(\t@u),\t@R,\t@r);
        \y0=torusy(\t@u,vcrit2(\t@u),\t@R,\t@r);
        \z0=torusz(\t@u,vcrit2(\t@u),\t@R,\t@r);
        \ct=cot(\torus@theta);
        \A0=(\ct*\y0+\z0)^2+\x0*\x0+\t@R^2-\t@r^2;
        \A1=-2*\ct*(\z0+\ct*\y0);
        \A2=1+\ct^2;
        \B0=\A0^2-4*\t@R^2*\x0*\x0;
        \B3=2*\A1*\A2;
        \B4=\A2*\A2;
        \s=-\B3/\B4-2*\y0;
        \p=\B0/\B4/(\y0*\y0);
        \y1=(\s-sqrt(max(0,\s^2-4*\p)))/2;
        \x1=\x0;
        \z1=-\ct*(\y1-\y0)+\z0;
        \u=atan(\y1/\x1)/360+.5;
        \v=.5-asin(\z1/\t@r)/360;
        }
        \pgfkeys{/pgf/fpu=false}
        \pgfmathfloattofixed{\u}\edef\u{\pgfmathresult}
        \pgfmathfloattofixed{\v}\edef\v{\pgfmathresult}
        \tikzmath{
        \t@part=int(\u<.5);
        }
        \ifnum \t@part=1
            \xdef\torus@canvas@coordinatesAp{ \torus@canvas@coordinatesAp (\u,\v) }
            \xdef\torus@canvas@coordinatesAm{ (\u,\v) \torus@canvas@coordinatesAm }
        \else
            \xdef\torus@canvas@coordinatesBp{ (\u,\v) \torus@canvas@coordinatesBp }
            \xdef\torus@canvas@coordinatesBm{ \torus@canvas@coordinatesBm (\u,\v) }
            \xdef\torus@canvas@firstcoordinate{ \u,\v }
        \fi
    }
    \tikzmath{
        \torus@h1=int(floor((#2)-.02));
        \torus@h2=int(ceil((#4)+.02)-1);
        \torus@k1=int(ceil(2*((#3)-.02-vcrit1(1/4))));
        \torus@k2=int(floor(2*((#5)+.02+vcrit1(1/4))));
    }
    % \draw[help lines] (\torus@h1,{\torus@k1/2-.5}) grid[step=.1cm] ({\torus@h2+1},{\torus@k2/2+.5});
    \path[draw=none,thin,spath/save global=torus@@#1@@crit,every plot/.style={smooth}]
    \foreach[evaluate=\t@k as \t@p using iseven(\t@k)] \t@k in {\torus@k1,...,\torus@k2} {
        \ifnum\t@p=1
            plot[domain=\torus@h1:{\torus@h2+1.001},samples={10*(\torus@h2+1-\torus@h1)},variable=\t@u] (\t@u,{\t@k/2+vcrit1(\t@u)})
        \else
            ($({\torus@h1-.5},{\t@k/2-.5})+(\torus@canvas@firstcoordinate)$)
            foreach[count=\t@cnt] \t@h in {\torus@h1,...,\torus@h2} {
                -- plot[shift={({\t@h+.5},{\t@k/2-.5})},xscale=-1] coordinates \torus@canvas@coordinatesAp
                -- plot[domain={umaxA(\t@R,\t@r)}:{umaxB(\t@R,\t@r)},variable=\t@u,samples=5] ({\t@u+\t@h},{vcrit2(\t@u)+\t@k/2-.5})
                -- plot[shift={(\t@h,{\t@k/2-.5})}] coordinates {\torus@canvas@coordinatesAm \torus@canvas@coordinatesBp}
                -- plot[domain={ucritA(\t@R,\t@r)}:{ucritB(\t@R,\t@r)},variable=\t@u,samples=5] ({\t@u+\t@h},{vcrit2(\t@u)+\t@k/2-.5})
                -- plot[shift={({\t@h+1.5},{\t@k/2-.5})},xscale=-1] coordinates \torus@canvas@coordinatesBm
            }
        \fi
    };
}}

\tikzset{torus/.cd,
% is in front={torus}{point}{store result in}
is in front/.code n args={3}{
    \tikzmath{
    \t@r=\csname torus@@#1@@r\endcsname;
    \t@R=\csname torus@@#1@@R\endcsname;
    coordinate \t@p;
    \t@p=#2;
    \t@p=({\t@px/1cm-floor(\t@px/1cm)},{\t@py/1cm-floor(\t@py/1cm)});
    \x0=torusx(\t@px,\t@py,\t@R,\t@r);
    \y0=torusy(\t@px,\t@py,\t@R,\t@r);
    \z0=torusz(\t@px,\t@py,\t@R,\t@r);
    }
    \tikzset{/pgf/fpu=true,/pgf/fpu/output format=float}
    \tikzmath{
    \ct=cot(\torus@theta);
    \A0=(\ct*\y0+\z0)^2+\x0*\x0+\t@R^2-\t@r^2;
    \A1=-2*\ct*(\z0+\ct*\y0);
    \A2=1+\ct^2;
    \B0=(\A0^2-4*\t@R^2*\x0*\x0)/\A2/\A2;
    \B1=2*\A0*\A1/\A2/\A2;
    \B2=(2*\A2*\A0+\A1*\A1-4*\t@R^2)/\A2/\A2;
    \B3=2*\A1/\A2;
    \C2=-(\B3+4*\y0);
    \C1=\B2+\y0*(3*\B3+6*\y0);
    \C0=-(\B1+\y0*(2*\B2+\y0*(3*\B3+4*\y0)));
    \D=-4*\C2*\C2*\C2*\C0+\C2*\C2*\C1*\C1+18*\C2*\C1*\C0-4*\C1*\C1*\C1-27*\C0*\C0;
    \D=\D>0;
    \s=(\C2<0)+(\C2*\C1<0)+(\C1*\C0<0);
    }
    \tikzset{/pgf/fpu=false}
    \pgfmathfloattofixed{\D}\edef\D{\pgfmathresult}
    \pgfmathfloattofixed{\s}\edef\s{\pgfmathresult}
    \tikzmath{
        \D=int(\D);
        \s=int(\s);
    }
    \ifnum\s=0 \def#3{1}\fi
    \ifnum\s=1 \def#3{0}\fi
    \ifnum\s=2
        \ifnum\D=1 \def#3{0}\else \def#3{1}\fi
    \fi
    \ifnum\s=3 \def#3{0}\fi
}}


\tikzset{torus/.cd,
split visible/.code 2 args={
    \pgfqkeys{/tikz/torus/split visible@settings}{defaults,#2}
    \path[draw=none,thin,spath/save=\torus@splitvisible@tovisible,spath/use=#1];
    \tikzset{
        spath/split at intersections with={\torus@splitvisible@tovisible}{torus@@\torus@splitvisible@name @@crit},
        spath/get components of={\torus@splitvisible@tovisible}{\torus@cpts}
    }
    \path[thin,draw=none][spath/save global=\torus@splitvisible@tovisible] foreach \t@c in \torus@cpts {[torus/is in front={\torus@splitvisible@name}{(spath cs:{\t@c} .5)}{\t@take}] \ifnum\t@take=1 [spath/use=\t@c]\fi };
    \path[thin,draw=none,spath/save global=\torus@splitvisible@toinvisible] foreach \t@c in \torus@cpts {[torus/is in front={\torus@splitvisible@name}{(spath cs:{\t@c} .5)}{\t@take}] \ifnum\t@take=0 [spath/use=\t@c]\fi };
},
split visible@settings/.is family,
split visible@settings/.cd,
defaults/.style={
    torus=\torus@defaultname,
    to visible=torus@splitvisible@visible,
    to invisible=torus@splitvisible@invisible,
},
torus/.store in=\torus@splitvisible@name,
to visible/.store in=\torus@splitvisible@tovisible,
to invisible/.store in=\torus@splitvisible@toinvisible,
}

\tikzset{torus/.cd,
% sew={path 1}{path 2}{path to}{smoothness}
sew/.style n args={4}{
    spath/remove empty components/.list={#1,#2},spath/get components of={#1}{\torus@lcomponents},spath/get components of={#2}{\torus@rcomponents},
    spath/if empty={#1}{
        \path[spath/save global=#3] [spath/use=#2];
    }{\tikzset{spath/if empty={#2}{
        \path[spath/save global=#3] [spath/use=#1];
    }{
    \foreach \t@cc in {lcomponents,rcomponents} {
        \edef\t@clist{\csname torus@\t@cc\endcsname}
        \foreach \t@c in \t@clist {
            \expandafter\xdef\csname torus@sew@\t@c @has before\endcsname{0}
            \expandafter\xdef\csname torus@sew@\t@c @has after\endcsname{0}
            \expandafter\xdef\csname torus@sew@\t@c @visited\endcsname{0}
        }
    }
    \foreach \t@componentsA/\t@componentsB in {lcomponents/rcomponents,rcomponents/lcomponents} {
        \edef\t@clistA{\csname torus@\t@componentsA\endcsname}
        \edef\t@clistB{\csname torus@\t@componentsB\endcsname}
        \foreach \t@cA in \t@clistA {
            \foreach \t@cB in \t@clistB {
                \tikzmath{
                coordinate \t@diff,\t@p;
                \t@p=(spath cs:{\t@cA} 1);
                \t@diff=(\t@p)-(spath cs:{\t@cB} 0);
                \t@f=int(veclen(\t@diff)<0.1);
                }
                \ifnum\t@f=1
                    \expandafter\xdef\csname torus@sew@\t@cB @has before\endcsname{1}
                    \expandafter\xdef\csname torus@sew@\t@cA @has after\endcsname{1}
                    \expandafter\xdef\csname torus@sew@\t@cA @after\endcsname{\t@cB}
                    \tikzset{spath/shorten at end={\t@cA}{#4},spath/shorten globally at start={\t@cB}{#4}}
                    \tikzmath{
                        \t@diff=(\t@p)-(spath cs:{\t@cA} 1);
                        \t@l=veclen(\t@diff)*.75;
                    }
                    \path[/pgf/fpu/install only={reciprocal},decorate,decoration={markings,mark=at position 0.999 with {\coordinate (torus@sew@control a) at (\t@l pt,0);}}][spath/use=\t@cA];
                    \tikzmath{
                        \t@diff=(\t@p)-(spath cs:{\t@cB} 0);
                        \t@l=veclen(\t@diff)*.75;
                    }
                    \path[/pgf/fpu/install only={reciprocal},decorate,decoration={markings,mark=at position 0 with {\coordinate (torus@sew@control b) at (-\t@l pt,0);}}][spath/use=\t@cB];
                    \path[spath/save global=\t@cA] [spath/use=\t@cA] .. controls (torus@sew@control a) and (torus@sew@control b) .. (spath cs:{\t@cB} 0);
                \fi
            }
        }
    }
    \xdef\torus@sew@newpath{}
    \foreach \t@cc in {lcomponents,rcomponents} {
        \edef\t@clist{\csname torus@\t@cc\endcsname}
        \foreach \t@c in \t@clist {
            \ifnum\csname torus@sew@\t@c @has before\endcsname=0\tikzset{torus/sew@dfs={\t@c}{0}}\fi
        }
    }
    \foreach \t@cc in {lcomponents,rcomponents} {
        \edef\t@clist{\csname torus@\t@cc\endcsname}
        \foreach \t@c in \t@clist {
            \ifnum\csname torus@sew@\t@c @visited\endcsname=0\tikzset{torus/sew@dfs={\t@c}{0}}\fi
        }
    }
    \path[spath/save global=#3] \torus@sew@newpath;
    }}}
},
sew@dfs/.code 2 args={
    \ifnum\csname torus@sew@#1@visited\endcsname=0
        \xdef\torus@sew@newpath{\torus@sew@newpath \ifnum#2=1[spath/use={#1,weld}]\else[spath/use=#1]\fi}
        \expandafter\xdef\csname torus@sew@#1@visited\endcsname{1}
        \ifnum\csname torus@sew@#1@has after\endcsname=1
            \tikzset{torus/sew@dfs={\csname torus@sew@#1@after\endcsname}{1}}
        \fi
    \fi
},
}

\makeatother
